Analysis of core-mantle boundary seismic waves using full\-waveform modelling and adjoint methods

Using spectral-element and adjoint methods, we investigate body waves interacting with the Earth's most dramatic interface, the core-mantle boundary (CMB). Intermediate-to-high frequency seismograms are computed incorporating topography models. We analyse the sensitivity of many seismic phases interacting with the interface. The study aims at showing effects of CMB structure on synthetics and highlights difficulties of imaging this region due to strong trade-off between velocity variations and topography. Synthetic waveforms computed at dominant periods of 6-18 seconds are used in order to observe time shifts due to topography and calculate the adjoint sensitivity kernel. We focus on diffracted, core reflected and refracted P and S waves. The sensitivity kernel depicts first Fresnel zones of these phases and others that may contribute to narrow time window, although unpredicted by ray theory. We perform comparisons between time shifts due to topography models made on full-waveform synthetics to ray theoretical predictions to assess methods usually deployed for imaging CMB. This shows that for most phases ray theory performs well enough with some accuracy loss. We propose that using relevant seismic phases simultaneously in full-waveform inversion may improve CMB topography imaging. However, it seems necessary to jointly invert for velocity variations due to D\" layer, which is so far poorly understood and presents a challenge when it comes to identifying its effects on traveltime data. In our further research, a FWI workflow is being developed and aims at addressing these issues.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

